On Evolving Attention Towards Domain Adaptation

Towards better unsupervised domain adaptation (UDA). Recently, researchers propose various domain-conditioned attention modules and make promising progresses. However, considering that the configuration of attention, i.e., the type and the position of attention module, affects the performance significantly, it is more generalized to optimize the attention configuration automatically to be specialized for arbitrary UDA scenario. For the first time, this paper proposes EvoADA: a novel framework to evolve the attention configuration for a given UDA task without human intervention. In particular, we propose a novel search space containing diverse attention configurations. Then, to evaluate the attention configurations and make search procedure UDA-oriented (transferability + discrimination), we apply a simple and effective evaluation strategy: 1) training the network weights on two domains with off-the-shelf domain adaptation methods; 2) evolving the attention configurations under the guide of the discriminative ability on the target domain. Experiments on various kinds of cross-domain benchmarks, i.e., Office-31, Office-Home, CUB-Paintings, and Duke-Market-1510, reveal that the proposed EvoADA consistently boosts multiple state-of-the-art domain adaptation approaches, and the optimal attention configurations help them achieve better performance.

==> Sections/outline_chinese.txt <==
1. UDA问题很重要

2. 最近的方法通过attention来解决UDA问题(为啥attention可以解决UDA问题呢？)
 - 因为 source domain 和 target domain 需要学习不同的知识，对应地我们也需要在网络结构中考虑采用不同的权重（weight）或通路（branch）。现有的基于 attention 来优化 UDA 问题的思路就是如此：“introduce domain conditioned channel attention module to excite channel activation separately for each domain”
 - [Ke]:这里的核心是要让人觉得拿attention解决UDA是一个很有道理的方式，只有这样改进它们才有意义。后边搜的时候包含了spatial和channel的attention，这里最好能说一下为什么要用这两个维度的attention来解决UDA问题。spatial方面我看“Transferable Attention for Domain Adaptation”这篇是这么说的：“However, it is obvious that not all regions of an image are transferable, while forcefully aligning the un-transferable regions may lead to negative transfer.” channel方面也可以找下相关论文的表述~

3. 这些方法需要手工设计和配置attention的position/type，可能无法获取最优解
 - 尤其是面向多样复杂的实际场景，需要多种多样的 attention configuration

4. 一个自然的想法是用nas来搜，但直接套nas会有两个问题：
1）搜索空间不是为UDA设计的，可能无法搜到最适合UDA的结构；
2）因为target dataset上无标签，所以无法直接评估在target dataset上的效果（an open question）；

5. 为了解决这两个问题：
1）自动搜attention的configuration（为啥搜attention的conf就能解决1？）；
 - 多种多样的 attention configuration 基于：position & multiple types
 - 而且为了对比，我们刻意没选择那些已经在 UDA 下验证效果的 attention 方法（i.e., CADA-A, TADA, and DCAN）
 - [Ke]:基于【问题2】的解释，我们再接着说现有的nas方法搜索空间一般只关注conv等层的连接，对attention module的关注相对比较少， 即使有一些会搜SE之类的module，也只关注了channel的维度，未关注到spatial，不利于搜到一个最适合UDA问题的结构。
2）我们提出了一种新的evaluation protocol： 用任意的DA方法同时在source和target上训练，并在target上评估attention module的表现（上边说target无标签没法直接测，这边怎么没提怎么把没标签这个问题给克服了呢？）
 - 评估 target domain 上模型的 self-training loss。
 - 我们首次验证这个 measure 能有效地评估模型在目标域上的分类效果。
 - [Ke]: 认同上边两个解释，需要补充的文章中。

实验：
1. 结果对比 [done]
 - general UDA (closed-set, partial-set, and open-set) on office-31 & office-home
 - fine-grained UDA on CUB-Paintings
 - UDA in person ReID on Duke-Market1501

2. 分析验证
 - on the search space design: 
 i）[] 对比一个经典的NAS搜索空间（NASNet or DARTS）and ABAS（近期一个也用 NAS 搜索 DA 的工作中设计的搜索空间）
 ii）[done] 展示搜索空间中 500 组采样的结果分布 & 好的和不好的 architecture 的展示
 - [] self-training loss 和 final UDA 结果的正相关关系展示
 - [done] VS random search
 - [done] robustness analysis: 超参数的敏感性 & 搜索的稳定性
 - [] domain discrepancy 的展示：搜索出来的 optimal architectures 的 domain discrepancy 确实要比常规 backbone 要低
 
---------------------
修改了：
1. 全文我有把握的部分都直接在overleaf中做了修改，标蓝的是需要你再double check一遍的；
2. 3.2的Seach Space章节调换了表述顺序；Search Algorithm and Evaluation部分和Algorithm 1做了修改和细化； 

待修改：
1. [] abs和intro部分根据摘要comment修改；
2. Fig1修改（具体怎么改还需要一起想想）；
3. Related Work中 NAS 部分的第二段需要修改；
4. 3.1的末尾要给出UDA loss的具体计算方式（即下边的L_tr和L_val）；
5. [] Fig3建议参考DARTS的Fig1(b)去画，不同颜色代表不同的attention type；
6. Line335需要写明3x4x4是什么（也是R1的Q1）
7. Search Alg and Evaluation 的第一句，给一些为什么选择进化算法的insight。不要开头说existing的搜索算法都能有效的搜，后边又直接说我们用进化算法，让人感觉不到我们这里的思考。（注意和后文425行的It should be noticed that we can also apply other search methods, such as neural network-based reinforcement learning NAS自恰）
8. 359后边给出L_T和L_S+T的具体定义，不要只说我们adopt了[23]中的损失函数（也是R1的Q5）；
9. [Inference] 部分说明一下我们的attention module和model weight是joint optimize的（也是R3的Q1）
10. []（插一个写作小tip，一般描述论文里difference、advantage之类的前边不要加形容词来修饰，区别大不大优势大不大是由读者评判的，论文里一般自己不要这这些修饰性词汇，不要说The [big] differences are xxx，说Differences are xxx就行）
11. Exp部分建议这样，首先在3.2章节直接指出我们用了SHOT提的loss，Table 2中就直接标“ours”来凸显我们达到了sota。于此同时，为了呼应我们前文说的我们的方法可以apply到arbitrary domain adaptation method中，增加一个table专门做这块儿的实验（参考DCAN的Table4）；
12. 把R2的Q4回答给补充进去: 关于 ODA 实验的细节；
13. 把Fig7中横轴延长一下（对应R3的Q4: loss 貌似没有收敛）；
14. Fig5原文中好像没有对应描述；
15. Fig6目前给的insight还比较少，需要一起想想怎么改（对应R3的Q6: 关于 final optimal architectures 的一些解读）

疑问：
1. R1的第4个问题我也有疑惑: model selection VS performance estimation
